CXO J004318.8+412016, a steady supersoft X-ray source in M 31

We obtained an optical spectrum of a star we identify as the optical counterpart of the M31 Chandra source CXO J004318.8+412016, because of prominent emission lines of the Balmer series, of neutral helium, and a He II line at 4686 Angstrom. The continuum energy distribution and the spectral characteristics demonstrate the presence of a red giant of K or earlier spectral type, so we concluded that the binary is likely to be a symbiotic system. CXO J004318.8+412016 has been observed in X-rays as a luminous supersoft source (SSS) since 1979, with effective temperature exceeding 40 eV and variable X-ray luminosity, oscillating between a few times 10(35) erg/s and a few times 10(37) erg/s. The optical, infrared and ultraviolet colors of the optical object are consistent with an an accretion disk around a compact object companion, which may either be a white dwarf, or a black hole, depending on the system parameters. If the origin of the luminous supersoft X-rays is the atmosphere of a white dwarf that is burning hydrogen in shell, it is as hot and luminous as post-thermonuclear flash novae, yet no major optical outburst has ever been observed, suggesting that the white dwarf is very massive (m>1.2 M(sol)) and it is accreting and burning at the high rate (mdot>10(-8)M(sol)/year) expected for type Ia supernovae progenitors. In this case, the X-ray variability may be due to a very short recurrence time of only mildly degenerate thermonuclear flashes.

==> Table3.txt <==
-----------------------------------------------------------------------
 EPIC-pn, thin filter
-------------------------------------------------------------------------
 JD            exp(e) exp    cr(0.15-1)  dcr       cr(0.2-1)  dcr
52281.28104167  55330  64317  1.039e-01  1.589e-03 5.767e-02  1.168e-03 
53896.10890046   3831  21913  5.507e-03  1.626e-03 6.826e-03  1.913e-03 
54100.68317130  12224  15918  2.284e-02  2.388e-03 5.046e-02  3.192e-03  
54101.09983796  12240  15918  1.865e-02  1.964e-03 4.107e-02  2.960e-03
54136.65508102  13913  16914  6.893e-03  1.508e-03 1.722e-02  1.922e-03  
54464.07024306  22250  27541  4.466e-02  2.117e-03 1.767e-02  1.296e-03
54473.79167824  27219  22040  4.392e-02  2.288e-03 1.139e-02  1.259e-03
54493.43561343  21818   7639  2.215e-02  2.621e-03 9.879e-03  1.990e-03
54503.70502315  21915  17420  4.616e-03  1.144e-03 8.951e-03  1.412e-03
54665.75826389  21914   8951  3.493e-02  3.062e-03 3.840e-02  3.201e-03
54830.551690201 21916  17190  1.377e-02  1.310e-03 5.458e-02  2.260e-03
54840.76307870  21918  16410  1.004e-02  1.478e-03 3.931e-02  2.762e-03
54858.80692130  21912  15320  3.852e-03  1.488e-03 1.331e-02  1.812e-03
54867.05553241  26917   8287  4.711e-03  2.211e-03 1.302e-02  2.544e-03
55194.02902778  18820  14450  1.153e-01  3.628e-03 8.266e-02  2.957e-03 
55203.82326389  17316  13210  8.130e-03  1.815e-03 3.737e-02  3.229e-03
55221.81815972  19715   9406  3.717e-03  3.041e-03 1.096e-02  2.033e-03
55229.70026620  17317  11050  4.085e-02  3.074e-03 3.766e-02  2.556e-03
55556.92923611  26921  15920  3.367e-02  3.037e-03 4.281e-02  2.183e-03
55566.25637731  50814  22310  7.3502-02  3.044e-03 5.195e-02  2.028e-03  
55596.49799769  23918  17360  3.149e-02  1.823e-03 4.440e-02  2.096e-03
56104.769884   122355  75320  2.841e-02  6.142e-04 2.986e-02  6.296e-04
55923.54694444  20917  16660  1.988e-02  1.638e-03 5.407e-02  2.589e-03 
55586.80186343  23917   2689  6.211e-02  4.806e-03 8.293e-02  5.554e-03
55933.61598380  17317  12020  2.185e-02  1.710e-03 6.724e-02  3.008e-03
55957.73038194  25957   1111  7.006e-02  2.950e-03 3.971e-02  2.324e-03
56104.72459491  12200   1111  2.859e-02  6.161e-04 3.006e-02  6.317e-04
56137.135671    11914   8895  1.718e-02  2.241e-03 1.726e-02  2.356e-03
56148.463229    23916  19520  2.661e-02  1.876e-03 2.703e-02  1.927e-03
56879.394618    23713  19420  3.000e-02  1.542e-03 3.980e-02  1.791e-03 
------------------------------------------------------------------------
 EPIC-pn, medium filter
------------------------------------------------------------------------
 JD            exp(e) exp    cr(0.15-1)  dcr       cr(0.2-1)   dcr
51720.28011574  22250  46012  8.675e-02  1.975e-03 8.270e-02  1.928e-03 
51906.53543981   8794  13310  1.158e-02  1.713e-03 1.158e-02  1.713e-03   
52089.79112269  26280  57903  1.496e-02  1.091e-03 1.328e-02  1.044e-03 
53203.19454861  16310  20219  5.827e-03  2.374e-03 4.544e-03  1.442e-03 
53204.02149306  18664  29286  7.448e-03  1.817e-03 3.833e-03  1.580e-03  
53205.57097222  12170  21911  1.127e-02  2.087e-03 6.039e-03  1.756e-03 
53206.04956019   7497 27309   5.912e-03  1.562e-03 4.418e-03  1.427e-03 
-----------------------------------------------------------------------
 EPIC-MOS
-----------------------------------------------------------------------
  JD           exp(e) exp    cr(0.3-1)  dcr        
53956.99957176  21300  21918  7.711e-4  6.711e-4       
54116.97502315  13440  21913  1.516e-03 9.589e-04    
54484.11666667  21720  22817  3.2e-4    5.452e-04        
54847.38709491  27117  13200  7.918e-04 2.762e-03     
55212.01418981  17216  16670  8.563e-04 4.714e-04 
55948.01454861  17317  16820  1.063e-03 5.430e-04     
55576.49547454  24316   7520  4.097e-04 6.784e-04     
56479.837234    10914  10510  1.311e-03 5.338e-04    
57054.528322    17188  11420  3.552e-03 1.168e-03     
------------------------------------------------------------------------
 Swift-XRT
------------------------------------------------------------------------
 JD           exp(int) exp     cr(0.3-1)  dcr 
55082.2138311  54989  11180   5.064e-04  2.368e-04
57060.9662731  76096  12374   6.640e-04  2.554e-04
57230.9065972  76097  18265   2.503e-03  3.836e-04
57280.4677662  35793  10668   1.347e-03  5.054e-04 
57599.2024426  11348   3963   1.720e-03  7.144e-04
------------------------------------------------------------------------

